First eROSITA-TESS results for M dwarfs: Mass dependence of the X-ray activity rotation relation and an assessment of sensitivity limits

We present a study of the activity-rotation relation for M dwarf stars, using new X-ray data from the ROentgen Survey with an Imaging Telescope Array (eROSITA) on board the Russian Spektrum-Roentgen-Gamma mission (SRG), combined with photometric rotation periods from the Transiting Exoplanet Survey Satellite (TESS). The stars used in this work are selected from the superblink proper motion catalog of nearby M dwarfs. We study the 135 stars with both a detection in the first eROSITA survey (eRASS1) and a rotation period measurement from TESS jointly with the sample of 197 superblink M dwarfs re-adapted from our previous work. We fit the activity-rotation relation for stars with rotation periods shorter than ~10 d (saturated regime) using three mass bins. The surprising positive slope for stars in our lowest mass bin ($M_{\star} \leq 0.4 {\rm M_\odot}$) is due to a paucity of stars with intermediate rotation periods (~ 1-10 d), probably caused by fast period evolution. The much higher fraction of eRASS1 detections compared to stars that have also rotation periods from TESS shows that eROSITA is also sensitive for slower rotating M dwarfs that are in the unsaturated regime with periods inaccessible to TESS.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



